Development and characterization of a fast and low noise readout for the next generation X-ray CCDs

The broad energy response, low electronic read noise, and good energy resolution have made X-ray Charge-Coupled Devices (CCDs) an obvious choice for developing soft X-ray astronomical instruments over the last half century. They also come in large array formats with small pixel sizes which make them a potential candidate for the next generation astronomical X-ray missions. However, the next generation X-ray telescopic experiments propose for significantly larger collecting area compared to the existing observatories in order to explore the low luminosity and high redshift X-ray universe which requires these detectors to have an order of magnitude faster readout. In this context, the Stanford University (SU) in collaboration with the Massachusetts Institute of Technology (MIT) has initiated the development of fast readout electronics for X-ray CCDs. At SU, we have designed and developed a fast and low noise readout module with the goal of achieving a readout speed of 5 Mpixel/s. We successfully ran a prototype CCD matrix of 512 $\times$ 512 pixels at 4 Mpixels/s. In this paper, we describe the details of the readout electronics and report the performance of the detectors at these readout speeds in terms of read noise and energy resolution. In the future, we plan to continue to improve performance of the readout module and eventually converge to a dedicated ASIC based readout system to enable parallel read out of large array multi-node CCD devices.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
